From Loop Nests to Silicon: Mapping AI Workloads onto AMD NPUs with MLIR-AIR

General-purpose compilers abstract away parallelism, locality, and synchronization, limiting their effectiveness on modern spatial architectures. As modern computing architectures increasingly rely on fine-grained control over data movement, execution order, and compute placement for performance, compiler infrastructure must provide explicit mechanisms for orchestrating compute and data to fully exploit such architectures. We introduce MLIR-AIR, a novel, open-source compiler stack built on MLIR that bridges the semantic gap between high-level workloads and fine-grained spatial architectures such as AMD's NPUs. MLIR-AIR defines the AIR dialect, which provides structured representations for asynchronous and hierarchical operations across compute and memory resources. AIR primitives allow the compiler to orchestrate spatial scheduling, distribute computation across hardware regions, and overlap communication with computation without relying on ad hoc runtime coordination or manual scheduling. We demonstrate MLIR-AIR's capabilities through two case studies: matrix multiplication and the multi-head attention block from the LLaMA 2 model. For matrix multiplication, MLIR-AIR achieves up to 78.7% compute efficiency and generates implementations with performance almost identical to state-of-the-art, hand-optimized matrix multiplication written using the lower-level, close-to-metal MLIR-AIE framework. For multi-head attention, we demonstrate that the AIR interface supports fused implementations using approximately 150 lines of code, enabling tractable expression of complex workloads with efficient mapping to spatial hardware. MLIR-AIR transforms high-level structured control flow into spatial programs that efficiently utilize the compute fabric and memory hierarchy of an NPU, leveraging asynchronous execution, tiling, and communication overlap through compiler-managed scheduling.

==> data/bf16_2x2.txt <==
K64OPS	K64TP	K128OPS	K128TP	K256OPS	K256TP	K512OPS	K512TP	K1024OPS	K1024TP	K2048OPS	K2048TP	K4096OPS	K4096TP
0.002097152	14.6654	0.004194304	28.3399	0.008388608	54.1201	0.016777216	95.8698	0.033554432	151.83	0.067108864	152.868	0.134217728	235.057
0.004194304	26.5462	0.008388608	48.2104	0.016777216	49.9322	0.033554432	162.099	0.067108864	212.37	0.134217728	231.012	0.268435456	182.733
0.008388608	27.6852	0.016777216	48.3493	0.033554432	147.169	0.067108864	127.583	0.134217728	230.219	0.268435456	157.625	0.536870912	377.016
0.016777216	39.5689	0.033554432	74.4001	0.067108864	135.3	0.134217728	216.132	0.268435456	303.66	0.536870912	321.287	1.073741824	419.922
0.033554432	52.7585	0.067108864	100.312	0.134217728	147.817	0.268435456	258.858	0.536870912	273.774	1.073741824	379.146	2.147483648	437.548
0.067108864	37.7865	0.134217728	126.98	0.268435456	166.42	0.536870912	256.999	1.073741824	376.355	2.147483648	416.583	4.294967296	425.118
0.004194304	26.2144	0.008388608	51.7815	0.016777216	96.4208	0.033554432	101.068	0.067108864	157.533	0.134217728	230.615	0.268435456	204.133
0.008388608	24.9661	0.016777216	84.7334	0.033554432	81.4428	0.067108864	240.534	0.134217728	262.144	0.268435456	284.059	0.536870912	385.683
0.016777216	43.0185	0.033554432	82.8504	0.067108864	148.8	0.134217728	213.723	0.268435456	306.783	0.536870912	387.913	1.073741824	396.654
0.033554432	57.5548	0.067108864	117.323	0.134217728	211.034	0.268435456	284.963	0.536870912	323.221	1.073741824	371.666	2.147483648	439.788
0.067108864	80.6597	0.134217728	153.392	0.268435456	211.367	0.536870912	243.921	1.073741824	398.864	2.147483648	423.4	4.294967296	403.208
0.134217728	108.943	0.268435456	186.155	0.536870912	286.026	1.073741824	369.619	2.147483648	391.448	4.294967296	426.596	8.589934592	462.446
0.008388608	40.3298	0.016777216	79.8915	0.033554432	87.3813	0.067108864	140.689	0.134217728	196.225	0.268435456	284.059	0.536870912	354.37
0.016777216	43.8047	0.033554432	91.9299	0.067108864	143.702	0.134217728	216.83	0.268435456	308.192	0.536870912	311.591	1.073741824	429.153
0.033554432	77.8525	0.067108864	113.36	0.134217728	181.867	0.268435456	280.204	0.536870912	340.654	1.073741824	409.2	2.147483648	427.105
0.067108864	77.3144	0.134217728	164.684	0.268435456	147.654	0.536870912	297.765	1.073741824	414.572	2.147483648	440.239	4.294967296	460.339
0.134217728	58.5592	0.268435456	144.32	0.536870912	227.488	1.073741824	374.256	2.147483648	376.355	4.294967296	416.825	8.589934592	431.807
0.268435456	111.755	0.536870912	207.446	1.073741824	276.88	2.147483648	365.405	4.294967296	399.383	8.589934592	439.405	17.17986918	456.729
0.016777216	36.3931	0.033554432	76.6083	0.067108864	124.97	0.134217728	183.107	0.268435456	271.147	0.536870912	344.59	1.073741824	412.502
0.033554432	63.4299	0.067108864	124.276	0.134217728	208.09	0.268435456	280.79	0.536870912	245.147	1.073741824	393.889	2.147483648	433.485
0.067108864	83.6769	0.134217728	76.4773	0.268435456	151.658	0.536870912	306.084	1.073741824	404.27	2.147483648	440.239	4.294967296	483.995
0.134217728	61.7377	0.268435456	174.763	0.536870912	282.267	1.073741824	377.149	2.147483648	423.65	4.294967296	438.173	8.589934592	475.344
0.268435456	105.85	0.536870912	216.393	1.073741824	323.806	2.147483648	382.047	4.294967296	402.377	8.589934592	410.609	17.17986918	432.22
0.536870912	120.186	1.073741824	216.524	2.147483648	325.376	4.294967296	381.911	8.589934592	447.066	17.17986918	442.29	34.35973837	464.981
0.033554432	54.5601	0.067108864	95.733	0.134217728	171.634	0.268435456	253.241	0.536870912	313.96	1.073741824	402.15	2.147483648	441.324
0.067108864	83.0555	0.134217728	150.637	0.268435456	145.73	0.536870912	265.646	1.073741824	394.903	2.147483648	422.068	4.294967296	475.054
0.134217728	90.6877	0.268435456	112.082	0.536870912	228.748	1.073741824	379.012	2.147483648	413.057	4.294967296	442.461	8.589934592	481.283
0.268435456	106.059	0.536870912	211.783	1.073741824	324.1	2.147483648	391.092	4.294967296	434.406	8.589934592	457.983	17.17986918	473.679
0.536870912	118.777	1.073741824	223.278	2.147483648	321.431	4.294967296	394.649	8.589934592	417.758	17.17986918	426.479	34.35973837	442.769
1.073741824	126.755	2.147483648	222.215	4.294967296	326.192	8.589934592	385.026	17.17986918	416.522	34.35973837	450.614	68.71947674	465.006
0.067108864	63.0722	0.134217728	68.2694	0.268435456	220.753	0.536870912	249.591	1.073741824	348.957	2.147483648	406.72	4.294967296	460.389
0.134217728	99.2735	0.268435456	197.961	0.536870912	224.257	1.073741824	366.966	2.147483648	400.725	4.294967296	455.796	8.589934592	485.389
0.268435456	107.074	0.536870912	202.593	1.073741824	323.416	2.147483648	387.004	4.294967296	434.01	8.589934592	466.971	17.17986918	493.589
0.536870912	116.787	1.073741824	226.767	2.147483648	319.281	4.294967296	398.679	8.589934592	442.666	17.17986918	472.416	34.35973837	481.209
1.073741824	122.531	2.147483648	234.518	4.294967296	332.068	8.589934592	397.425	17.17986918	422.702	34.35973837	428.843	68.71947674	446.262
2.147483648	128.669	4.294967296	228.177	8.589934592	335.217	17.17986918	389.478	34.35973837	423.019	68.71947674	451.615	137.4389535	465.66


==> data/bf16_2x4.txt <==
K256OPS	K256TP	K512OPS	K512TP	K1024OPS	K1024TP	K2048OPS	K2048TP	K4096OPS	K4096TP
0.033554432	170.327	0.067108864	185.384	0.134217728	323.416	0.268435456	512.281	0.536870912	661.171
0.067108864	294.337	0.134217728	312.134	0.268435456	533.669	0.536870912	723.546	1.073741824	940.229
0.134217728	392.449	0.268435456	492.542	0.536870912	751.92	1.073741824	936.948	2.147483648	988.258
0.268435456	473.431	0.536870912	750.868	1.073741824	572.052	2.147483648	884.466	4.294967296	1180.26
0.536870912	660.358	1.073741824	843.474	2.147483648	868.723	4.294967296	1153.94	8.589934592	1195.2
0.067108864	307.839	0.134217728	356.015	0.268435456	533.669	0.536870912	640.657	1.073741824	1008.21
0.134217728	341.521	0.268435456	498.951	0.536870912	657.93	1.073741824	934.501	2.147483648	990.08
0.268435456	554.619	0.536870912	699.962	1.073741824	904.585	2.147483648	925.64	4.294967296	1244.56
0.536870912	653.128	1.073741824	858.307	2.147483648	868.021	4.294967296	1033.19	8.589934592	1166.95
1.073741824	793.601	2.147483648	1019.21	4.294967296	1007.26	8.589934592	1145.32	17.17986918	1219.3
0.134217728	313.593	0.268435456	490.741	0.536870912	666.92	1.073741824	946.028	2.147483648	936.131
0.268435456	470.115	0.536870912	671.929	1.073741824	935.315	2.147483648	891.072	4.294967296	1245.64
0.536870912	648.395	1.073741824	870.837	2.147483648	840.174	4.294967296	1171.89	8.589934592	1265.27
1.073741824	612.168	2.147483648	977.017	4.294967296	1125.81	8.589934592	1130.25	17.17986918	1145.55
2.147483648	862.443	4.294967296	1161.74	8.589934592	1170.45	17.17986918	1192.14	34.35973837	1245.91
0.268435456	437.191	0.536870912	272.662	1.073741824	586.104	2.147483648	856.253	4.294967296	1206.79
0.536870912	487.179	1.073741824	803.098	2.147483648	865.223	4.294967296	1138.34	8.589934592	1265.27
1.073741824	410.923	2.147483648	821.532	4.294967296	1140.16	8.589934592	1280.17	17.17986918	1287.36
2.147483648	750.082	4.294967296	1117.61	8.589934592	1186.13	17.17986918	1124.56	34.35973837	1173.37
4.294967296	1008.21	8.589934592	1169.18	17.17986918	1252.18	34.35973837	1249.4	68.71947674	1269.17
0.536870912	568.719	1.073741824	675.309	2.147483648	824.687	4.294967296	1117.32	8.589934592	1261.19
1.073741824	673.192	2.147483648	815.913	4.294967296	1125.81	8.589934592	1216.19	17.17986918	1303.28
2.147483648	805.206	4.294967296	1082.4	8.589934592	1211.04	17.17986918	1280.07	34.35973837	1331.21
4.294967296	1021.15	8.589934592	1184	17.17986918	1186.21	34.35973837	1159.47	68.71947674	1191.29
8.589934592	1175.42	17.17986918	1258.32	34.35973837	1247.72	68.71947674	1239.82	137.4389535	1273.83


==> data/bf16_4x4.txt <==
K256OPS	K256TP	K512OPS	K512TP	K1024OPS	K1024TP	K2048OPS	K2048TP	K4096OPS	K4096TP
0.033554432	109.298	0.067108864	170.76	0.134217728	303.66	0.268435456	621.378	0.536870912	943.534
0.067108864	318.051	0.134217728	368.73	0.268435456	628.654	0.536870912	885.926	1.073741824	1238.46
0.134217728	524.288	0.268435456	787.201	0.536870912	874.383	1.073741824	1153.32	2.147483648	1145.94
0.268435456	574.808	0.536870912	770.26	1.073741824	1015.84	2.147483648	1200.38	4.294967296	1640.55
0.536870912	809.76	1.073741824	936.948	2.147483648	1006.79	4.294967296	1713.19	8.589934592	1864.94
0.067108864	342.392	0.134217728	583.555	0.268435456	945.195	0.536870912	938.586	1.073741824	1260.26
0.134217728	437.191	0.268435456	725.501	0.536870912	861.751	1.073741824	1217.39	2.147483648	1518.73
0.268435456	766.958	0.536870912	846.8	1.073741824	1189.08	2.147483648	1115.58	4.294967296	1744.5
0.536870912	881.561	1.073741824	1117.32	2.147483648	1219.47	4.294967296	1686.95	8.589934592	1837.81
1.073741824	977.017	2.147483648	1247.81	4.294967296	1509.12	8.589934592	1793.68	17.17986918	1856.48
0.134217728	486.296	0.268435456	860.37	0.536870912	899.281	1.073741824	1194.37	2.147483648	1507.01
0.268435456	566.32	0.536870912	819.65	1.073741824	1157.05	2.147483648	1124.34	4.294967296	1754.48
0.536870912	824.687	1.073741824	1144.71	2.147483648	1454.93	4.294967296	1709.1	8.589934592	1906.33
1.073741824	1110.38	2.147483648	1339.67	4.294967296	1399.47	8.589934592	1631.52	17.17986918	1801.96
2.147483648	1209.85	4.294967296	1437.89	8.589934592	1725.93	17.17986918	1848.49	34.35973837	1960.17
0.268435456	487.179	0.536870912	766.958	1.073741824	945.195	2.147483648	966.899	4.294967296	1753.76
0.536870912	763.685	1.073741824	1049.6	2.147483648	1405.42	4.294967296	1640.55	8.589934592	1830.76
1.073741824	1000.69	2.147483648	1333.01	4.294967296	1463.86	8.589934592	1746.28	17.17986918	1944.52
2.147483648	1163.32	4.294967296	1471.38	8.589934592	1542.46	17.17986918	1739.56	34.35973837	1866.57
4.294967296	1326.43	8.589934592	1645.9	17.17986918	1861.11	34.35973837	1938.6	68.71947674	1939.58
0.536870912	836.247	1.073741824	1053.72	2.147483648	1335.5	4.294967296	1625.03	8.589934592	1866.97
1.073741824	924.842	2.147483648	1011.06	4.294967296	1467.36	8.589934592	1774.05	17.17986918	1940.35
2.147483648	1228.54	4.294967296	1451.98	8.589934592	1705.37	17.17986918	1918.47	34.35973837	1991.87
4.294967296	1330.95	8.589934592	1615.56	17.17986918	1752.15	34.35973837	1842.44	68.71947674	1917.5
8.589934592	1389.96	17.17986918	1699.46	34.35973837	1878.2	68.71947674	1944.63	137.4389535	1976.23


==> data/bf16_4x4_aries_front.txt <==
OPS	TP
0.033554432	100.0036718
0.067108864	330.2796622
0.134217728	582.878693
0.268435456	871.4050557
0.536870912	1194.713761
1.073741824	1434.20291
2.147483648	1454.804124
4.294967296	1507.418625
8.589934592	1723.955251
17.17986918	1854.100116
34.35973837	2006.525249
68.71947674	1987.134327
137.4389535	2011.750231


==> data/bf16_4x4_aries_front_connected.txt <==
OPS	TP
0.033554432	100.0036718
0.067108864	100.0036718
0.067108864	330.2796622
0.134217728	330.2796622
0.134217728	582.878693
0.268435456	582.878693
0.268435456	871.4050557
0.536870912	871.4050557
0.536870912	1194.713761
1.073741824	1194.713761
1.073741824	1434.20291
2.147483648	1434.20291
2.147483648	1454.804124
4.294967296	1454.804124
4.294967296	1507.418625
8.589934592	1507.418625
8.589934592	1723.955251
17.17986918	1723.955251
17.17986918	1854.100116
34.35973837	1854.100116
34.35973837	2006.525249
68.71947674	2006.525249
68.71947674	1987.134327
137.4389535	1987.134327
137.4389535	2011.750231


==> data/bf16_4x4_front.txt <==
OPS	TP
0.033554432	109.298
0.067108864	342.392
0.134217728	583.555
0.268435456	945.195
0.536870912	943.534
1.073741824	1260.26
2.147483648	1518.73
4.294967296	1754.48
8.589934592	1906.33
17.17986918	1944.52
34.35973837	1991.87
68.71947674	1944.63
137.4389535	1976.23


==> data/bf16_4x4_front_connected.txt <==
OPS	TP
0.033554432	109.298
0.067108864	109.298
0.067108864	342.392
0.134217728	342.392
0.134217728	583.555
0.268435456	583.555
0.268435456	945.195
0.536870912	945.195
0.536870912	943.534
1.073741824	943.534
1.073741824	1260.26
2.147483648	1260.26
2.147483648	1518.73
4.294967296	1518.73
4.294967296	1754.48
8.589934592	1754.48
8.589934592	1906.33
17.17986918	1906.33
17.17986918	1944.52
34.35973837	1944.52
34.35973837	1991.87
68.71947674	1991.87
68.71947674	1944.63
137.4389535	1944.63
137.4389535	1976.23


==> data/bf16_4x4_iron.txt <==
K256OPS	K256TP	K512OPS	K512TP	K1024OPS	K1024TP	K2048OPS	K2048TP	K4096OPS	K4096TP
0.033554432	113.74	0.067108864	207.77	0.134217728	284.96	0.268435456	591.27	0.536870912	808.54
0.067108864	180.4	0.134217728	458.08	0.268435456	481.93	0.536870912	967.33	1.073741824	966.46
0.134217728	566.32	0.268435456	nan	0.536870912	909.95	1.073741824	800.7	2.147483648	1268.45
0.268435456	762.6	0.536870912	867.32	1.073741824	704.09	2.147483648	1277.5	4.294967296	1663.43
0.536870912	919.3	1.073741824	632.36	2.147483648	1213.27	4.294967296	1544.4	8.589934592	1736.39
0.067108864	222.21	0.134217728	309.26	0.268435456	572.36	0.536870912	854.89	1.073741824	753.5
0.134217728	360.8	0.268435456	877.24	0.536870912	744.62	1.073741824	1135.03	2.147483648	1436.44
0.268435456	nan	0.536870912	803.7	1.073741824	1203.75	2.147483648	1275.99	4.294967296	1514.45
0.536870912	1106.95	1.073741824	646.05	2.147483648	1368.7	4.294967296	1579.03	8.589934592	1847.7
1.073741824	969.08	2.147483648	1178.64	4.294967296	1755.2	8.589934592	1841.36	17.17986918	1918.68
0.134217728	307.13	0.268435456	553.48	0.536870912	849.48	1.073741824	1037.43	2.147483648	1340.5
0.268435456	894.78	0.536870912	829.79	1.073741824	1012.96	2.147483648	1463.86	4.294967296	1689.6
0.536870912	860.37	1.073741824	1527.37	2.147483648	1468.87	4.294967296	1599.62	8.589934592	1851.28
1.073741824	1066.28	2.147483648	1292.11	4.294967296	1724.19	8.589934592	1778.09	17.17986918	1944.74
2.147483648	1424.06	4.294967296	1735.34	8.589934592	1882.93	17.17986918	1953.37	34.35973837	1976.97
0.268435456	473.43	0.536870912	788.36	1.073741824	977.91	2.147483648	1469.87	4.294967296	1662.14
0.536870912	725.5	1.073741824	1091.2	2.147483648	1379.24	4.294967296	1726.97	8.589934592	1919.97
1.073741824	626.45	2.147483648	1459.88	4.294967296	1745.21	8.589934592	1822.22	17.17986918	1972.43
2.147483648	1158.92	4.294967296	1725.58	8.589934592	1882.93	17.17986918	1916.97	34.35973837	1991.18
4.294967296	1676.41	8.589934592	1897.07	17.17986918	1999.98	34.35973837	1959.94	68.71947674	2013.58
0.536870912	774.71	1.073741824	1119.65	2.147483648	1466.86	4.294967296	1709.1	8.589934592	1922.98
1.073741824	1051.66	2.147483648	1293.66	4.294967296	1660.85	8.589934592	1886.65	17.17986918	1962.96
2.147483648	1411.89	4.294967296	1605.6	8.589934592	1894.14	17.17986918	1884.38	34.35973837	2021.76
4.294967296	1688.27	8.589934592	1847.7	17.17986918	1975.38	34.35973837	1975.38	68.71947674	1999.98
8.589934592	1878.81	17.17986918	1964.54	34.35973837	2047.66	68.71947674	2012.7	137.4389535	2019.35


==> data/bf16_4x4_iron_front.txt <==
OPS	TP
0.033554432	200.92
0.067108864	296.94
0.134217728	516.22
0.268435456	880.12
0.536870912	1174.77
1.073741824	1403.58
2.147483648	1515.51
4.294967296	1782.88
8.589934592	1924.27
17.17986918	2008.87
34.35973837	2053.17
68.71947674	2078.13
137.4389535	2080.23


==> data/bf16_4x4_iron_front_connected.txt <==
OPS	TP
0.033554432	200.92
0.067108864	200.92
0.067108864	296.94
0.134217728	296.94
0.134217728	516.22
0.268435456	516.22
0.268435456	880.12
0.536870912	880.12
0.536870912	1174.77
1.073741824	1174.77
1.073741824	1403.58
2.147483648	1403.58
2.147483648	1515.51
4.294967296	1515.51
4.294967296	1782.88
8.589934592	1782.88
8.589934592	1924.27
17.17986918	1924.27
17.17986918	2008.87
34.35973837	2008.87
34.35973837	2053.17
68.71947674	2053.17
68.71947674	2078.13
137.4389535	2078.13
137.4389535	2080.23


==> data/i16_4x4_aries_front.txt <==
OPS	TP
0.033554432	126.0880734
0.067108864	338.200888
0.134217728	531.9092624
0.268435456	773.448786
0.536870912	1073.348978
1.073741824	1181.247125
8.589934592	1383.502945
17.17986918	1456.167925
34.35973837	1524.443564
68.71947674	1551.250733
137.4389535	1569.097242


==> data/i16_4x4_aries_front_connected.txt <==
OPS	TP
0.033554432	126.0880734
0.067108864	126.0880734
0.067108864	338.200888
0.134217728	338.200888
0.134217728	531.9092624
0.268435456	531.9092624
0.268435456	773.448786
0.536870912	773.448786
0.536870912	1073.348978
1.073741824	1073.348978
1.073741824	1181.247125
8.589934592	1181.247125
8.589934592	1383.502945
17.17986918	1383.502945
17.17986918	1456.167925
34.35973837	1456.167925
34.35973837	1524.443564
68.71947674	1524.443564
68.71947674	1551.250733
137.4389535	1551.250733
137.4389535	1569.097242


==> data/i16_4x4_front.txt <==
OPS	TP
0.033554432	177.537
0.067108864	328.965
0.134217728	434.362
0.268435456	584.827
0.536870912	848.137
1.073741824	1142.28
2.147483648	1256.57
4.294967296	1441.75
8.589934592	1514.45
17.17986918	1560.1
34.35973837	1590.66
68.71947674	1606.42
137.4389535	1611.37


==> data/i16_4x4_front_connected.txt <==
OPS	TP
0.033554432	177.537
0.067108864	177.537
0.067108864	328.965
0.134217728	328.965
0.134217728	434.362
0.268435456	434.362
0.268435456	584.827
0.536870912	584.827
0.536870912	848.137
1.073741824	848.137
1.073741824	1142.28
2.147483648	1142.28
2.147483648	1256.57
4.294967296	1256.57
4.294967296	1441.75
8.589934592	1441.75
8.589934592	1514.45
17.17986918	1514.45
17.17986918	1560.1
34.35973837	1560.1
34.35973837	1590.66
68.71947674	1590.66
68.71947674	1606.42
137.4389535	1606.42
137.4389535	1611.37


==> data/i16_4x4_iron_front.txt <==
OPS	TP
0.033554432	98.98
0.067108864	293.05
0.134217728	333.05
0.268435456	556.92
0.536870912	739.49
1.073741824	1057.87
2.147483648	1224.34
4.294967296	1400.84
8.589934592	1491.83
17.17986918	1529.82
34.35973837	1565.51
68.71947674	1580.01
137.4389535	1590.84


==> data/i16_4x4_iron_front_connected.txt <==
OPS	TP
0.033554432	98.98
0.067108864	98.98
0.067108864	293.05
0.134217728	293.05
0.134217728	333.05
0.268435456	333.05
0.268435456	556.92
0.536870912	556.92
0.536870912	739.49
1.073741824	739.49
1.073741824	1057.87
2.147483648	1057.87
2.147483648	1224.34
4.294967296	1224.34
4.294967296	1400.84
8.589934592	1400.84
8.589934592	1491.83
17.17986918	1491.83
17.17986918	1529.82
34.35973837	1529.82
34.35973837	1565.51
68.71947674	1565.51
68.71947674	1580.01
137.4389535	1580.01
137.4389535	1590.84


==> data/i8_4x4.txt <==
K256OPS	K256TP	K512OPS	K512TP	K1024OPS	K1024TP	K2048OPS	K2048TP	K4096OPS	K4096TP
0.067108864	353.205	0.134217728	591.268	0.268435456	1086.78	0.536870912	1269.2	1.073741824	2018.31
0.134217728	493.448	0.268435456	965.595	0.536870912	1116.16	1.073741824	1924.27	2.147483648	2721.78
0.268435456	836.247	0.536870912	1187.77	1.073741824	1854.48	2.147483648	2559.58	4.294967296	2371.6
0.536870912	1067.34	1.073741824	1890.39	2.147483648	2082.91	4.294967296	2181.29	8.589934592	3670.91
0.134217728	645.278	0.268435456	1104.67	0.536870912	1120.82	1.073741824	1952.26	2.147483648	2742.64
0.268435456	880.116	0.536870912	1187.77	1.073741824	1860.9	2.147483648	2803.5	4.294967296	3376.55
0.536870912	1046.53	1.073741824	1737.45	2.147483648	2253.39	4.294967296	3031.03	8.589934592	3940.34
1.073741824	1385.47	2.147483648	2186.85	4.294967296	2587.33	8.589934592	3521.91	17.17986918	4246.14
0.268435456	922.459	0.536870912	1248.54	1.073741824	1857.68	2.147483648	2654.49	4.294967296	3514.7
0.536870912	1056.83	1.073741824	1619.52	2.147483648	2485.51	4.294967296	3500.38	8.589934592	3738
1.073741824	1399.92	2.147483648	2229.99	4.294967296	3072.22	8.589934592	3553.97	17.17986918	4532.95
2.147483648	1668.6	4.294967296	2628.5	8.589934592	3286.13	17.17986918	4273.6	34.35973837	4747.13
0.536870912	996.05	1.073741824	1579.03	2.147483648	2031.68	4.294967296	3222.03	8.589934592	3360.69
1.073741824	1558.41	2.147483648	2246.32	4.294967296	1793.31	8.589934592	3085.47	17.17986918	4471.6
2.147483648	1541.62	4.294967296	2876.74	8.589934592	3226.87	17.17986918	4454.21	34.35973837	4839.4
4.294967296	1646.84	8.589934592	3062.37	17.17986918	3883.33	34.35973837	4439.24	68.71947674	4677.98
1.073741824	1177.35	2.147483648	1961.17	4.294967296	2005.12	8.589934592	3507.53	17.17986918	4158.77
2.147483648	985.084	4.294967296	2415.62	8.589934592	3077.73	17.17986918	4184.09	34.35973837	4755.67
4.294967296	1603.2	8.589934592	2885.43	17.17986918	3879.83	34.35973837	4658.32	68.71947674	4826.48
8.589934592	2427.22	17.17986918	3602.41	34.35973837	4130.77	68.71947674	4581.6	137.4389535	4798.01


==> data/i8_4x4_aries_front.txt <==
OPS	TP
0.033554432	188.2246505
0.134217728	663.3998359
0.268435456	1182.889394
0.536870912	1408.847464
1.073741824	2841.030277
2.147483648	3228.051186
8.589934592	3456.227329
17.17986918	4273.439843
34.35973837	4318.1775
68.71947674	4601.668502
137.4389535	3978.248951


==> data/i8_4x4_aries_front_connected.txt <==
OPS	TP
0.033554432	188.2246505
0.134217728	188.2246505
0.134217728	663.3998359
0.268435456	663.3998359
0.268435456	1182.889394
0.536870912	1182.889394
0.536870912	1408.847464
1.073741824	1408.847464
1.073741824	2841.030277
2.147483648	2841.030277
2.147483648	3228.051186
8.589934592	3228.051186
8.589934592	3456.227329
17.17986918	3456.227329
17.17986918	4273.439843
34.35973837	4273.439843
34.35973837	4318.1775
68.71947674	4318.1775
68.71947674	4601.668502
137.4389535	4601.668502
137.4389535	3978.248951


==> data/i8_4x4_front.txt <==
OPS	TP
0.067108864	353.205
0.134217728	645.278
0.268435456	1104.67
0.536870912	1269.2
1.073741824	2018.31
2.147483648	2803.5
4.294967296	3514.7
8.589934592	3940.34
17.17986918	4532.95
34.35973837	4839.4
68.71947674	4826.48
137.4389535	4798.01


==> data/i8_4x4_front_connected.txt <==
OPS	TP
0.067108864	353.205
0.134217728	353.205
0.134217728	645.278
0.268435456	645.278
0.268435456	1104.67
0.536870912	1104.67
0.536870912	1269.2
1.073741824	1269.2
1.073741824	2018.31
2.147483648	2018.31
2.147483648	2803.5
4.294967296	2803.5
4.294967296	3514.7
8.589934592	3514.7
8.589934592	3940.34
17.17986918	3940.34
17.17986918	4532.95
34.35973837	4532.95
34.35973837	4839.4
68.71947674	4839.4
68.71947674	4826.48
137.4389535	4826.48
137.4389535	4798.01


==> data/i8_4x4_iron_front.txt <==
OPS	TP
0.067108864	249.48
0.134217728	639.13
0.268435456	1147.16
0.536870912	1398.1
1.073741824	2101.26
2.147483648	2913.82
4.294967296	3517.58
8.589934592	4576.42
17.17986918	4604.63
34.35973837	4818.36
68.71947674	4949.19
137.4389535	4962.05


==> data/i8_4x4_iron_front_connected.txt <==
OPS	TP
0.067108864	249.48
0.134217728	249.48
0.134217728	639.13
0.268435456	639.13
0.268435456	1147.16
0.536870912	1147.16
0.536870912	1398.1
1.073741824	1398.1
1.073741824	2101.26
2.147483648	2101.26
2.147483648	2913.82
4.294967296	2913.82
4.294967296	3517.58
8.589934592	3517.58
8.589934592	4576.42
17.17986918	4576.42
17.17986918	4604.63
34.35973837	4604.63
34.35973837	4818.36
68.71947674	4818.36
68.71947674	4949.19
137.4389535	4949.19
137.4389535	4962.05

